Top-k String Auto-Completion with Synonyms

Auto-completion is one of the most prominent features of modern information systems. The existing solutions of auto-completion provide the suggestions based on the beginning of the currently input character sequence (i.e. prefix). However, in many real applications, one entity often has synonyms or abbreviations. For example, "DBMS" is an abbreviation of "Database Management Systems". In this paper, we study a novel type of auto-completion by using synonyms and abbreviations. We propose three trie-based algorithms to solve the top-k auto-completion with synonyms; each one with different space and time complexity trade-offs. Experiments on large-scale datasets show that it is possible to support effective and efficient synonym-based retrieval of completions of a million strings with thousands of synonyms rules at about a microsecond per-completion, while taking small space overhead (i.e. 160-200 bytes per string). The source code of our experiments can be download at: http://udbms.cs.helsinki.fi/?projects/autocompletion/download .

==> figures/build-size-usps.csv <==
Count,ET,TT,HT
0.9,185990046,146777184,163762334
0.8,168189859,132765184,148313782
0.7,149948733,118369159,132476824
0.6,131160441,103549923,115940444
0.5,111804105,88310414,99253593
0.4,91742374,72494392,81324980
0.3,70859480,56004315,63216494
0.2,48940768,38718478,43659089
0.1,25683381,20353563,23060189


==> figures/build-time-dblp.csv <==
Name,Time
BL,13.868844
TT,0.414485
ET,0.494016
HT,0.64142


==> figures/build-time-sprot.csv <==
Name,Time
TT,13.362981
ET,44.068213
HT,49.617038


==> figures/build-time-usps.csv <==
Name,Time
TT,15.823845
ET,26.23616
HT,30.817681


==> figures/space-breakdown-sprot.csv <==
Name,Dict,Synonym1,Synonym2
ET,122339162,95212109,0
TT,122328830,0,6490904
HT,122339162,35528601,3378208


==> figures/top-10-time-dblp.csv <==
Len,ET,TT,HT
5,183.2,269.2,301.8
15,44.4,78.6,103.2
30,16,165.4,89.8
45,5.4,351.8,73.2
60,4.8,458,83.4
75,8.6,624.4,99.6
90,44.6,781.8,158.8
105,6,741,128.8
120,6.4,815.4,168.6
135,6.6,992.6,182.4
150,7,872,181


==> figures/top-10-time-sprot-ht-bnb.csv <==
Len,W0,W25,W50,W75,W100
4,83.6,51.8,212.8,75,49.4
10,272.8,59.2,40.4,81.4,21
15,1100,686.6,433.8,346.2,8
20,2758.2,2614.6,2076,1098.8,8.8
25,5853.4,5334.2,4258.8,2181.6,12.2
30,10195,9223,8485,7318,17


==> figures/top-10-time-sprot.csv <==
Len,ET,TT,HT
4,263.4,83.6,212.8
10,55.4,272.8,40.4
15,9.6,1100,433.8
20,74.8,2758.2,2076
25,11.2,5853.4,4258.8
30,16,10195,8485


==> figures/top-10-time-usps.csv <==
Len,ET,TT,HT
5,75.6,115.2,86.8
10,50.6,661.6,362.8
15,10.8,2141.6,599
20,5.4,3467.2,840.6
25,5,4817.4,1214
30,5.4,6073,1399.6
35,5.6,7644.6,1892
40,7,12538,3909


==> figures/top-10-usps-subset.csv <==
Count,ET,TT,HT
0.9,50,2505.15384615385,630.923076923077
0.8,32.1282051282051,2353.4358974359,548.820512820513
0.7,32.8205128205128,2018.35897435897,492.435897435897
0.6,79.1282051282051,1774.4358974359,424.051282051282
0.5,25.6923076923077,1447.5641025641,181.128205128205
0.4,22.1282051282051,962.923076923077,104.512820512821
0.3,20.1282051282051,769.076923076923,70.3846153846154
0.2,34.3846153846154,495.820512820513,61.974358974359
0.1,17.6410256410256,168.717948717949,33.025641025641

